Discrepancy-Aware Attention Network for Enhanced Audio-Visual Zero-Shot Learning

Audio-visual Zero-Shot Learning (ZSL) has attracted significant attention for its ability to identify unseen classes and perform well in video classification tasks. However, modal imbalance in (G)ZSL leads to over-reliance on the optimal modality, reducing discriminative capabilities for unseen classes. Some studies have attempted to address this issue by modifying parameter gradients, but two challenges still remain: (a) Quality discrepancies, where modalities offer differing quantities and qualities of information for the same concept. (b) Content discrepancies, where sample contributions within a modality vary significantly. To address these challenges, we propose a Discrepancy-Aware Attention Network (DAAN) for Enhanced Audio-Visual ZSL. Our approach introduces a Quality-Discrepancy Mitigation Attention (QDMA) unit to minimize redundant information in the high-quality modality and a Contrastive Sample-level Gradient Modulation (CSGM) block to adjust gradient magnitudes and balance content discrepancies. We quantify modality contributions by integrating optimization and convergence rate for more precise gradient modulation in CSGM. Experiments demonstrates DAAN achieves state-of-the-art performance on benchmark datasets, with ablation studies validating the effectiveness of individual modules.

==> code.txt <==

 
 
 
 def backward(self, optimize):
        l_taw = self.triplet_loss(self.theta_a, self.theta_w, self.theta_a_neg)
        l_tvw = self.triplet_loss(self.theta_v, self.theta_w, self.theta_v_neg)
        l_tv = self.triplet_loss(self.theta_w, self.theta_v, self.theta_v_neg)
        l_ta = self.triplet_loss(self.theta_w, self.theta_a, self.theta_a_neg)
        l_at = self.triplet_loss(self.theta_a, self.theta_w, self.theta_w_neg)
        l_vt = self.triplet_loss(self.theta_v, self.theta_w, self.theta_w_neg)
        if self.additional_triplets_loss == True:
            first_pair = self.first_additional_triplet * (
                    self.triplet_loss(self.theta_a, self.theta_w, self.theta_a_neg) + \
                    self.triplet_loss(self.theta_v, self.theta_w, self.theta_v_neg))
            second_pair = self.second_additional_triplet * (
                    self.triplet_loss(self.theta_w, self.theta_a, self.theta_w_neg) + \
                    self.triplet_loss(self.theta_w, self.theta_v, self.theta_w_neg))

            l_t = first_pair + second_pair

        if self.reg_loss == True:
            l_r = (self.criterion_reg(self.phi_v_rec, self.phi_v) + \
                   self.criterion_reg(self.phi_a_rec, self.phi_a) + \
                   self.criterion_reg(self.theta_v, self.theta_w) + \
                   self.criterion_reg(self.theta_a, self.theta_w))

        l_rec = self.criterion_reg(self.w, self.rho_v) + \
                self.criterion_reg(self.w, self.rho_a) + \
                self.criterion_reg(self.w, self.rho_w)

        l_ctv = self.triplet_loss(self.rho_w, self.rho_v, self.rho_v_neg)
        l_cta = self.triplet_loss(self.rho_w, self.rho_a, self.rho_a_neg)
        l_ct = l_cta + l_ctv
        l_cmd = l_rec + l_ct
        
        if self.module_loss_a and self.module_loss_v:
            l_module_a = self.module_loss_a * (1 / self.criterion_reg(self.diff_output_a, self.TCN_output_a) + 1 / self.criterion_reg(self.TCN_output_a, self.CrossAttention_output_a))
            l_module_v = self.module_loss_v * (1 / self.criterion_reg(self.diff_output_v, self.TCN_output_v) + 1 / self.criterion_reg(self.TCN_output_v, self.CrossAttention_output_v))
            l_w = l_ta + l_at + l_tv + l_vt + l_module_a + l_module_v
        else:
            l_w = l_ta + l_at + l_tv + l_vt

        loss_gen = l_cmd + l_w
        if self.additional_triplets_loss == True:
            loss_gen += l_t
        if self.reg_loss == True:
            loss_gen += l_r
        v1=l_vt.item()
        v2=l_tv.item()
        v3=l_tvw.item()
        a1=l_ta.item()
        a2=l_at.item()
        a3=l_taw.item()

        def slower(a, v, x):
            if a == 0 and v == 0:
                return 1, 1
            elif a >= v:
                if x >= 1:
                    a += (a - v) * (x - 1)
                else:
                    v += (a - v) * (1 - x)
                return 1, v / a
            else:
                if x >= 1:
                    a += (v - a) * (x - 1)
                else:
                    v += (v - a) * (1 - x)
                return a / v, 1

        ratio_a = a1 * a2 * a3
        ratio_v = v1 * v2 * v3
        ratio_a, ratio_v = slower(ratio_a, ratio_v, self.ratio)
        if optimize == True:
            self.optimizer_gen.zero_grad()
            loss_gen.backward()
            # 定义一个函数来计算梯度和参数的长度绝对值
            if self.is_modulation:
                param_norm = {
                    'Diff_a': 0.0, 'Diff_v': 0.0, 'Audio_pos': 0.0, 'Vision_pos': 0.0
                }
                grad_norm = {
                    'Diff_a': 0.0, 'Diff_v': 0.0, 'Audio_pos': 0.0, 'Vision_pos': 0.0
                }
                rate_a = {
                    'Diff': 0.0, 'pos': 0.0
                }
                rate_v = {
                    'Diff': 0.0, 'pos': 0.0
                }
                coeff_a = {
                    'Diff': 0.0, 'pos': 0.0
                }
                coeff_v = {
                    'Diff': 0.0, 'pos': 0.0
                }

                def compute_norms(param):
                    if param.grad is not None:
                        grad_norm = torch.norm(param.grad.data, p=2).item()  # 梯度的 L2 范数
                        param_norm = torch.norm(param.data, p=2).item()  # 参数的 L2 范数
                        return grad_norm, param_norm
                    else:
                        return 0.0, 0.0
                        # 处理 Audio_enc 的参数

                for param in self.Diff_a.parameters():
                    grad_norm1, param_norm1 = compute_norms(param)
                    grad_norm['Diff_a'] += grad_norm1
                    param_norm['Diff_a'] += param_norm1

                for param in self.Diff_v.parameters():
                    grad_norm1, param_norm1 = compute_norms(param)
                    grad_norm['Diff_v'] += grad_norm1
                    param_norm['Diff_v'] += param_norm1

                for param in self.Audio_pos.parameters():
                    grad_norm1, param_norm1 = compute_norms(param)
                    grad_norm['Audio_pos'] += grad_norm1
                    param_norm['Audio_pos'] += param_norm1

                for param in self.Vision_pos.parameters():
                    grad_norm1, param_norm1 = compute_norms(param)
                    grad_norm['Vision_pos'] += grad_norm1
                    param_norm['Vision_pos'] += param_norm1
                # for param in self.A_proj.parameters():
                #     grad_norm1, param_norm1 = compute_norms(param)
                #     grad_norma += grad_norm1
                #     param_norma += param_norm1
                # for param in self.V_proj.parameters():
                #     grad_norm1, param_norm1 = compute_norms(param)
                #     grad_normv += grad_norm1
                #     param_normv += param_norm1
                rate_v['Diff'] = grad_norm['Diff_v'] / param_norm['Diff_v']
                rate_a['Diff'] = grad_norm['Diff_a'] / param_norm['Diff_a']
                rate_v['pos'] = grad_norm['Vision_pos'] / param_norm['Vision_pos']
                rate_a['pos'] = grad_norm['Audio_pos'] / param_norm['Audio_pos']
                rate_v['Diff'], rate_a['Diff'] = slower(rate_a['Diff'], rate_v['Diff'], 1)
                rate_v['pos'], rate_a['pos'] = slower(rate_a['pos'], rate_v['pos'], 1)
                coeff_a['pos'] = ratio_a * rate_a['pos']
                coeff_a['Diff'] = ratio_a * rate_a['Diff']
                coeff_v['pos'] = ratio_v * rate_v['pos']
                coeff_v['Diff'] = ratio_v * rate_v['Diff']
                coeff_a['pos'], coeff_v['pos'] = slower(coeff_a['pos'], coeff_v['pos'], self.coeff)
                coeff_a['Diff'], coeff_v['Diff'] = slower(coeff_a['Diff'], coeff_v['Diff'], self.coeff)

                def floor_get(a, v):
                    if a < v:
                        if a < self.floor:
                            a = self.floor
                    elif v < a:
                        if v < self.floor:
                            v = self.floor
                    return a, v

                coeff_a['Diff'], coeff_v['Diff'] = floor_get(coeff_a['Diff'], coeff_v['Diff'])
                coeff_a['pos'], coeff_v['pos'] = floor_get(coeff_a['pos'], coeff_v['pos'])
            
                for param in self.Diff_a.parameters():
                    if param.grad is not None:
                        noise = torch.zeros_like(param.grad).normal_(0, param.grad.std().item() * self.noise_rate + 1e-8)
                        param.grad = coeff_a['Diff'] * param.grad + noise
                for param in self.Diff_v.parameters():
                    if param.grad is not None:
                        noise = torch.zeros_like(param.grad).normal_(0, param.grad.std().item() * self.noise_rate + 1e-8)
                        param.grad = coeff_v['Diff'] * param.grad + noise
                for param in self.Audio_pos.parameters():
                    if param.grad is not None:
                        noise = torch.zeros_like(param.grad).normal_(0, param.grad.std().item() * self.noise_rate + 1e-8)
                        param.grad = coeff_a['pos'] * param.grad + noise
                for param in self.Vision_pos.parameters():
                    if param.grad is not None:
                        noise = torch.zeros_like(param.grad).normal_(0, param.grad.std().item() * self.noise_rate + 1e-8)
                        param.grad = (coeff_v['pos'] * param.grad + noise)
                # for param in self.A_proj.parameters():
                #     if param.grad is not None:
                #         # 添加噪声
                #         noise = torch.zeros_like(param.grad).normal_(0, param.grad.std().item() * noise_rate + 1e-8)
                #         param.grad = coeff_a * param.grad + noise
                # for param in self.V_proj.parameters():
                #     if param.grad is not None:
                #         # 添加噪声
                #         noise = torch.zeros_like(param.grad).normal_(0, param.grad.std().item() * noise_rate + 1e-8)
                #         param.grad = coeff_v * param.grad + noise

            self.optimizer_gen.step()

        loss = {'aut_enc': 0, 'gen_cyc': 0,
                'gen_reg': 0, 'gen': loss_gen}

        loss_numeric = loss['gen_cyc'] + loss['gen']

        return loss_numeric, loss

